An Evidence Hierarchy for Bayesian Object Classification via OSINT-Aided Heterogeneous Sensor Fusion

Heterogeneous sensor fusion is vital for detecting, localizing, and classifying CBRNE threats. However, individual sensors are often only capable of detecting a subset of relevant threats with varying reliability or can even provide only indirect threat indications, making threat classification challenging. Furthermore, high clutter rates on the sensor side present a great challenge for fusion systems. Additionally, the limited availability of high quality datasets hinders the advancement of learning-based detection and classification models in smart sensors. To mitigate these sensor related shortcomings, a context-aware and domain knowledge-enhanced fusion process is proposed. First, a novel evidence hierarchy is established that enables modeling of direct, indicative, and contextual information. Second, contextual information about the environment is introduced into the fusion process, by collecting, processing, and exploiting OSINT inputs. Third, all levels of the evidence hierarchy are used to craft a Bayesian threat type classification mechanism with domain knowledge-informed priors. The proposed methodology is evaluated in simulated scenarios, and the results demonstrate the benefit of the proposed fusion approach in terms of robustness to clutter and prior mismatch, with an overall classification accuracy of up to 95%.

==> data/clutter_sweep.csv <==
clutter_rates,baseline basic strong conf sep,baseline basic direct strong conf sep,new basic strong conf sep,new basic direct strong conf sep,baseline basic weak conf sep,baseline basic direct weak conf sep,new basic weak conf sep,new basic direct weak conf sep
0.001,0.6374,0.7927,0.8077,0.9484,0.6057,0.6497,0.6521,0.8354
0.01,0.6322,0.7889,0.8114,0.9527,0.608,0.6463,0.6638,0.8277
0.1,0.6383,0.7868,0.8013,0.9434,0.6055,0.6423,0.6601,0.8217
1.0,0.6218,0.7353,0.7486,0.8982,0.5937,0.6253,0.6422,0.7856
2.0,0.6082,0.6865,0.6954,0.8426,0.6039,0.6161,0.6287,0.7266
4.0,0.6081,0.6242,0.6182,0.7227,0.5987,0.6059,0.5908,0.6459
8.0,0.5947,0.6056,0.5568,0.5687,0.5994,0.605,0.5477,0.5157


==> data/prior_sweep.csv <==
pertubation_factors,baseline basic region,baseline basic sensor,baseline basic both,baseline basic direct region,baseline basic direct sensor,baseline basic direct both,new basic region,new basic sensor,new basic both,new basic direct region,new basic direct sensor,new basic direct both
0.001,0.6507,0.6501,0.6503,0.7887,0.789,0.7883,0.7476,0.7475,0.7474,0.8979,0.898,0.8982
0.01,0.6508,0.6493,0.651,0.7897,0.7891,0.7911,0.7488,0.7473,0.7477,0.8993,0.8979,0.8991
0.1,0.6586,0.6487,0.6544,0.7998,0.7861,0.7989,0.7544,0.7433,0.7517,0.9069,0.8967,0.9064
0.5,0.5976,0.6316,0.5765,0.7886,0.7539,0.7571,0.7179,0.7113,0.6879,0.8943,0.8713,0.8712
0.75,0.4759,0.6188,0.4355,0.6697,0.7344,0.6129,0.6079,0.6874,0.5399,0.8452,0.8493,0.7798
1.0,0.4069,0.6118,0.3724,0.5436,0.7224,0.5071,0.5102,0.6692,0.4229,0.7374,0.8324,0.6771


==> data/sensor_sweep.csv <==
n_sensors,baseline basic,baseline basic direct,new basic,new basic direct,new basic no region,new basic no sensor,new basic no prior
0,0.3419,0.3351,0.595,0.5936,0.3283,0.5997,0.3354
1,0.4975,0.5603,0.6315,0.6949,0.4309,0.6074,0.331
2,0.5906,0.6759,0.6606,0.7643,0.5138,0.5958,0.3272
3,0.6299,0.733,0.6866,0.8141,0.5938,0.6041,0.3317
4,0.6511,0.7664,0.7218,0.8662,0.6699,0.5998,0.3361
5,0.6461,0.7824,0.7474,0.8986,0.7372,0.6069,0.328
6,0.6431,0.7837,0.7841,0.9301,0.7996,0.5993,0.3383
7,0.6386,0.7952,0.8052,0.9546,0.8531,0.5962,0.3273

